Compilation of Aggregates in ASP

Answer Set Programming (ASP) is a well-known problem-solving formalism in computational logic. Nowadays, ASP is used in many real world scenarios thanks to ASP solvers. Standard evaluation of ASP programs suffers from an intrinsic limitation, knows as Grounding Bottleneck, due to the grounding of some rules that could fit all the available memory. As a result, there exist instances of real world problems that are untractable using the standard Ground and Solve approach. In order to tackle this problem, different strategies have been proposed. Among them we focus on a recent approach based on compilation of problematic constraints as propagators, which revealed to be very promising but is currently limited to constraints without aggregates. Since aggregates are widely used in ASP, in this paper we extend such an approach also to constraints containing aggregates. Good results, that proof the effectiveness of the proposed approach, have been reached.

==> abstractDialectical.csv <==
#;wasp;wasp-comp-aggr
1;0.356;0.688
2;0.364;0.716
3;0.372;0.9
4;0.396;1.108
5;0.428;1.172
6;0.44;1.276
7;0.448;1.296
8;0.484;1.444
9;0.488;1.504
10;0.508;1.56
11;0.588;1.688
12;0.632;2.044
13;0.684;2.484
14;0.696;2.568
15;0.696;2.612
16;0.7;2.624
17;0.704;3.016
18;0.712;4.052
19;0.764;4.16
20;0.8;4.796
21;0.848;4.9
22;0.856;4.92
23;0.864;5.372
24;0.876;5.544
25;0.888;5.72
26;0.908;5.756
27;0.924;5.84
28;0.94;5.86
29;0.964;5.892
30;0.968;6.076
31;1.024;6.144
32;1.064;6.26
33;1.08;6.308
34;1.108;6.324
35;1.176;6.392
36;1.184;6.564
37;1.204;6.58
38;1.332;6.58
39;1.38;6.628
40;1.4;6.724
41;1.436;6.792
42;1.684;6.824
43;2.688;6.844
44;3.228;6.848
45;3.74;6.96
46;4.54;7.012
47;4.948;7.16
48;6.28;7.228
49;7.136;7.416
50;7.508;7.992
51;7.772;8.124
52;8.324;8.256
53;8.724;8.296
54;9.416;8.38
55;9.472;8.436
56;9.56;8.816
57;11.328;8.984
58;11.436;9.534
59;11.956;11.468
60;12.936;13.468
61;13.592;14.22
62;14.356;14.336
63;14.456;14.664
64;17.632;16.424
65;19.316;18.096
66;21.708;19.932
67;22.472;21.68
68;23.78;23.192
69;24.74;24.18
70;25.844;24.328
71;35.708;26.948
72;36.288;27.792
73;40.612;29.488
74;41.036;30.128
75;41.88;39.068
76;49.76;41.736
77;52.896;43.444
78;55.77;43.824
79;58.644;48.244
80;58.792;51.442
81;71.534;53.388
82;74.144;55.3
83;79.022;64.336
84;81.25;64.578
85;111.104;79.948
86;168.756;82.52
87;172.344;87.148
88;193.736;114.812
89;195.044;116.196
90;195.51;135.568
91;195.892;145.456
92;233.636;152.924
93;237.616;177.652
94;255.452;225.404
95;388.55;274.772
96;407.908;377.94
97;446.728;384.452
98;476.76;397.072
99;526.564;411.656
100;;438.268
101;;497.86
102;;503.12
103;;505
104;;523.68
105;;540.492
106;;552.42


==> combinedConf.csv <==
Solver;wasp;wasp-eager-aggr
1;0.108;0.608
2;0.116;0.672
3;0.132;1.524
4;0.164;7.152
5;0.168;7.436
6;0.176;7.492
7;0.184;7.556
8;0.26;7.568
9;0.28;7.592
10;0.288;8.04
11;0.332;8.112
12;0.332;8.128
13;0.36;8.16
14;0.484;8.224
15;0.496;8.588
16;0.588;9.084
17;0.94;9.192
18;1.32;9.772
19;1.54;10.556
20;1.54;10.58
21;1.544;13.6
22;1.612;14.392
23;2.916;14.874
24;4.176;15.84
25;7.308;18.092
26;8.44;23.41
27;14.656;26.18
28;14.808;27.608
29;22.2;30.608
30;29.528;34.336
31;29.916;47.612
32;32.504;48.712
33;50.616;50.468
34;62.06;57.088
35;66.18;67.172
36;71.752;69.96
37;73.712;70.084
38;73.876;70.424
39;76.108;76.6
40;77.332;82.996
41;83.76;84.028
42;87.502;109.728
43;98.428;123.428
44;152.712;137.224
45;153.128;147.232
46;169.17;192.644
47;189.368;194.5
48;256.88;196.376
49;286.748;248.096
50;379.944;294.612
51;460.464;347.952
52;528.112;350.5
53;536.956;376.06
54;;380.52
55;;425.772
56;;527.788

